Let them have CAKES: A Cutting-Edge Algorithm for Scalable, Efficient, and Exact Search on Big Data

The ongoing Big Data explosion has created a demand for efficient and scalable algorithms for similarity search. Most recent work has focused on \textit{approximate} $k$-NN search, and while this may be sufficient for some applications, \textit{exact} $k$-NN search would be ideal for many applications. We present CAKES, a set of three novel, exact algorithms for $k$-NN search. CAKES's algorithms are generic over \textit{any} distance function, and they \textit{do not} scale with the cardinality or embedding dimension of the dataset, but rather with its metric entropy and fractal dimension. We test these claims on datasets from the ANN-Benchmarks suite under commonly-used distance functions, as well as on a genomic dataset with Levenshtein distance and a radio-frequency dataset with Dynamic Time Warping distance. We demonstrate that CAKES exhibits near-constant scaling with cardinality on data conforming to the manifold hypothesis, and has perfect recall on data in \textit{metric} spaces. We also demonstrate that CAKES exhibits significantly higher recall than state-of-the-art $k$-NN search algorithms when the distance function is not a metric. Additionally, we show that indexing and tuning time for CAKES is an order of magnitude, or more, faster than state-of-the-art approaches. We conclude that CAKES is a highly efficient and scalable algorithm for exact $k$-NN search on Big Data. We provide a Rust implementation of CAKES under an MIT license at https://github.com/URI-ABD/clam

==> scaling-results.csv <==
dataset,scale,metric,cardinality,dimensionality,index_build_time,k,algorithm,throughput,recall
sift,,euclidean,1000000,128,6.813441,10,GreedySieve,44.571674,1.0
sift,,euclidean,1000000,128,6.813441,10,Sieve,196.2273,1.0
sift,,euclidean,1000000,128,6.813441,10,SieveSepCenter,185.17111,1.0
sift,,euclidean,1000000,128,6.813441,10,RepeatedRnn,54.365353,1.0
sift,,euclidean,1000000,128,6.813441,10,Linear,551.89386,1.0
glove-25,16.0,cosine,18936224,25,141.10068,100,GreedySieve,369.0602,1.0
glove-25,16.0,cosine,18936224,25,141.10068,100,Sieve,97.90399,1.0
glove-25,16.0,cosine,18936224,25,141.10068,100,SieveSepCenter,72.151505,1.0
glove-25,16.0,cosine,18936224,25,141.10068,100,RepeatedRnn,355.62204,1.0
glove-25,16.0,cosine,18936224,25,141.10068,100,Linear,30.57896,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,10,GreedySieve,3.3307908,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,10,Sieve,16.254225,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,10,SieveSepCenter,16.707064,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,10,RepeatedRnn,1.7878885,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,10,Linear,137.23631,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,100,GreedySieve,3.33862,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,100,Sieve,22.36124,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,100,SieveSepCenter,22.688448,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,100,RepeatedRnn,1.788895,1.0
random-1000000-128,4.0,euclidean,4000000,128,31.189417,100,Linear,143.79904,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,100,GreedySieve,793.7974,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,100,Sieve,2197.614,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,100,SieveSepCenter,2152.6648,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,100,RepeatedRnn,507.71375,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,100,Linear,1935.547,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,100,GreedySieve,0.29631877,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,100,Sieve,2.529029,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,100,SieveSepCenter,2.9188979,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,100,RepeatedRnn,0.1617714,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,100,Linear,13.432625,1.0
sift,8.0,euclidean,8000000,128,59.290188,10,GreedySieve,42.33261,1.0
sift,8.0,euclidean,8000000,128,59.290188,10,Sieve,79.35293,1.0
sift,8.0,euclidean,8000000,128,59.290188,10,SieveSepCenter,57.299892,1.0
sift,8.0,euclidean,8000000,128,59.290188,10,RepeatedRnn,31.226765,1.0
sift,8.0,euclidean,8000000,128,59.290188,10,Linear,58.464493,1.0
sift,16.0,euclidean,16000000,128,121.413315,100,GreedySieve,38.90118,1.0
sift,16.0,euclidean,16000000,128,121.413315,100,Sieve,13.215634,1.0
sift,16.0,euclidean,16000000,128,121.413315,100,SieveSepCenter,16.52191,1.0
sift,16.0,euclidean,16000000,128,121.413315,100,RepeatedRnn,8.318757,1.0
sift,16.0,euclidean,16000000,128,121.413315,100,Linear,27.03614,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,100,GreedySieve,428.498,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,100,Sieve,355.24725,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,100,SieveSepCenter,193.5701,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,100,RepeatedRnn,218.68309,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,100,Linear,1.9473892,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,10,GreedySieve,16.123896,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,10,Sieve,90.296974,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,10,SieveSepCenter,106.30876,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,10,RepeatedRnn,8.8321085,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,10,Linear,553.9485,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,100,GreedySieve,853.67957,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,100,Sieve,1009.9987,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,100,SieveSepCenter,714.9317,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,100,RepeatedRnn,42.469288,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,100,Linear,14.313978,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,10,GreedySieve,1049.1669,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,10,Sieve,2167.365,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,10,SieveSepCenter,2135.6636,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,10,RepeatedRnn,625.6345,1.0
fashion-mnist,,euclidean,60000,784,0.5642963,10,Linear,1918.791,1.0
glove-25,4.0,cosine,4734056,25,34.270313,10,GreedySieve,484.793,1.0
glove-25,4.0,cosine,4734056,25,34.270313,10,Sieve,407.46133,1.0
glove-25,4.0,cosine,4734056,25,34.270313,10,SieveSepCenter,334.0231,1.0
glove-25,4.0,cosine,4734056,25,34.270313,10,RepeatedRnn,625.20807,1.0
glove-25,4.0,cosine,4734056,25,34.270313,10,Linear,136.09894,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,10,GreedySieve,826.7318,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,10,Sieve,1035.2601,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,10,SieveSepCenter,840.2055,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,10,RepeatedRnn,9.202307,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,10,Linear,3.5685616,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,100,GreedySieve,16.359013,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,100,Sieve,131.33226,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,100,SieveSepCenter,187.35628,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,100,RepeatedRnn,9.305511,1.0
random-1000000-128,1.0,euclidean,1000000,128,7.2100945,100,Linear,557.1855,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,10,GreedySieve,837.3781,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,10,Sieve,1058.9716,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,10,SieveSepCenter,887.8637,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,10,RepeatedRnn,18.51973,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,10,Linear,6.9197793,1.0
sift,2.0,euclidean,2000000,128,13.916576,10,GreedySieve,44.145996,1.0
sift,2.0,euclidean,2000000,128,13.916576,10,Sieve,98.62222,1.0
sift,2.0,euclidean,2000000,128,13.916576,10,SieveSepCenter,92.4643,1.0
sift,2.0,euclidean,2000000,128,13.916576,10,RepeatedRnn,39.057766,1.0
sift,2.0,euclidean,2000000,128,13.916576,10,Linear,265.61508,1.0
sift,32.0,euclidean,32000000,128,245.79173,100,GreedySieve,37.658684,1.0
sift,32.0,euclidean,32000000,128,245.79173,100,Sieve,8.541905,1.0
sift,32.0,euclidean,32000000,128,245.79173,100,SieveSepCenter,8.989727,1.0
sift,32.0,euclidean,32000000,128,245.79173,100,RepeatedRnn,5.592179,1.0
sift,32.0,euclidean,32000000,128,245.79173,100,Linear,13.548168,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,10,GreedySieve,982.1171,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,10,Sieve,707.09705,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,10,SieveSepCenter,693.0059,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,10,RepeatedRnn,425.9885,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,10,Linear,484.1182,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,100,GreedySieve,793.9104,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,100,Sieve,940.2242,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,100,SieveSepCenter,647.6648,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,100,RepeatedRnn,66.208916,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,100,Linear,30.189255,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,100,GreedySieve,816.4641,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,100,Sieve,1015.957,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,100,SieveSepCenter,697.1716,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,100,RepeatedRnn,9.295006,1.0
fashion-mnist,512.0,euclidean,30720000,784,326.1219,100,Linear,3.3882759,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,10,GreedySieve,0.6650736,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,10,Sieve,3.2130969,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,10,SieveSepCenter,3.4152184,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,10,RepeatedRnn,0.35340926,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,10,Linear,26.135517,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,100,GreedySieve,842.4935,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,100,Sieve,1036.8845,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,100,SieveSepCenter,706.11475,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,100,RepeatedRnn,18.537788,1.0
fashion-mnist,256.0,euclidean,15360000,784,150.60301,100,Linear,6.7320666,1.0
glove-25,32.0,cosine,37872448,25,292.51035,100,GreedySieve,381.22495,1.0
glove-25,32.0,cosine,37872448,25,292.51035,100,Sieve,112.76763,1.0
glove-25,32.0,cosine,37872448,25,292.51035,100,SieveSepCenter,46.188915,1.0
glove-25,32.0,cosine,37872448,25,292.51035,100,RepeatedRnn,348.1972,1.0
glove-25,32.0,cosine,37872448,25,292.51035,100,Linear,15.697214,1.0
glove-25,128.0,cosine,151489792,25,1208.947,100,GreedySieve,444.09796,1.0
glove-25,128.0,cosine,151489792,25,1208.947,100,Sieve,379.9397,1.0
glove-25,128.0,cosine,151489792,25,1208.947,100,SieveSepCenter,184.3139,1.0
glove-25,128.0,cosine,151489792,25,1208.947,100,RepeatedRnn,320.596,1.0
glove-25,128.0,cosine,151489792,25,1208.947,100,Linear,3.9208477,1.0
glove-25,,cosine,1183514,25,7.636208,100,GreedySieve,285.49396,1.0
glove-25,,cosine,1183514,25,7.636208,100,Sieve,384.0243,1.0
glove-25,,cosine,1183514,25,7.636208,100,SieveSepCenter,432.23587,1.0
glove-25,,cosine,1183514,25,7.636208,100,RepeatedRnn,337.05444,1.0
glove-25,,cosine,1183514,25,7.636208,100,Linear,721.4012,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,10,GreedySieve,848.39136,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,10,Sieve,1039.607,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,10,SieveSepCenter,876.4436,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,10,RepeatedRnn,42.353764,1.0
fashion-mnist,128.0,euclidean,7680000,784,78.80216,10,Linear,14.24905,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,10,GreedySieve,7.386934,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,10,Sieve,38.790764,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,10,SieveSepCenter,44.285313,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,10,RepeatedRnn,4.114963,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,10,Linear,269.3141,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,100,GreedySieve,7.344792,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,100,Sieve,57.011818,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,100,SieveSepCenter,72.328316,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,100,RepeatedRnn,4.152932,1.0
random-1000000-128,2.0,euclidean,2000000,128,15.500601,100,Linear,264.74323,1.0
glove-25,2.0,cosine,2367028,25,17.347258,10,GreedySieve,474.51645,1.0
glove-25,2.0,cosine,2367028,25,17.347258,10,Sieve,451.27277,1.0
glove-25,2.0,cosine,2367028,25,17.347258,10,SieveSepCenter,389.0946,1.0
glove-25,2.0,cosine,2367028,25,17.347258,10,RepeatedRnn,574.5156,1.0
glove-25,2.0,cosine,2367028,25,17.347258,10,Linear,362.45203,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,100,GreedySieve,791.9852,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,100,Sieve,132.10516,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,100,SieveSepCenter,130.91537,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,100,RepeatedRnn,216.19067,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,100,Linear,112.27997,1.0
glove-25,4.0,cosine,4734056,25,34.270313,100,GreedySieve,333.1268,1.0
glove-25,4.0,cosine,4734056,25,34.270313,100,Sieve,139.19986,1.0
glove-25,4.0,cosine,4734056,25,34.270313,100,SieveSepCenter,178.8603,1.0
glove-25,4.0,cosine,4734056,25,34.270313,100,RepeatedRnn,306.448,1.0
glove-25,4.0,cosine,4734056,25,34.270313,100,Linear,136.15234,1.0
sift,4.0,euclidean,4000000,128,28.638601,100,GreedySieve,37.075996,1.0
sift,4.0,euclidean,4000000,128,28.638601,100,Sieve,44.876953,1.0
sift,4.0,euclidean,4000000,128,28.638601,100,SieveSepCenter,56.0619,1.0
sift,4.0,euclidean,4000000,128,28.638601,100,RepeatedRnn,26.052837,1.0
sift,4.0,euclidean,4000000,128,28.638601,100,Linear,140.5244,1.0
sift,,euclidean,1000000,128,6.813441,100,GreedySieve,38.771908,1.0
sift,,euclidean,1000000,128,6.813441,100,Sieve,233.0326,1.0
sift,,euclidean,1000000,128,6.813441,100,SieveSepCenter,269.35898,1.0
sift,,euclidean,1000000,128,6.813441,100,RepeatedRnn,52.31092,1.0
sift,,euclidean,1000000,128,6.813441,100,Linear,534.8329,1.0
glove-25,32.0,cosine,37872448,25,292.51035,10,GreedySieve,475.2663,1.0
glove-25,32.0,cosine,37872448,25,292.51035,10,Sieve,407.1843,1.0
glove-25,32.0,cosine,37872448,25,292.51035,10,SieveSepCenter,319.55286,1.0
glove-25,32.0,cosine,37872448,25,292.51035,10,RepeatedRnn,436.08182,1.0
glove-25,32.0,cosine,37872448,25,292.51035,10,Linear,15.573601,1.0
sift,32.0,euclidean,32000000,128,245.79173,10,GreedySieve,41.935947,1.0
sift,32.0,euclidean,32000000,128,245.79173,10,Sieve,78.12399,1.0
sift,32.0,euclidean,32000000,128,245.79173,10,SieveSepCenter,55.602016,1.0
sift,32.0,euclidean,32000000,128,245.79173,10,RepeatedRnn,16.812178,1.0
sift,32.0,euclidean,32000000,128,245.79173,10,Linear,13.10618,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,10,GreedySieve,1000.642,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,10,Sieve,1201.4094,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,10,SieveSepCenter,1038.9017,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,10,RepeatedRnn,238.97362,1.0
fashion-mnist,16.0,euclidean,960000,784,9.074416,10,Linear,120.29901,1.0
sift,128.0,euclidean,128000000,128,1014.0004,100,GreedySieve,40.223953,1.0
sift,128.0,euclidean,128000000,128,1014.0004,100,Sieve,67.84038,1.0
sift,128.0,euclidean,128000000,128,1014.0004,100,SieveSepCenter,34.859417,1.0
sift,128.0,euclidean,128000000,128,1014.0004,100,RepeatedRnn,4.7087197,1.0
sift,128.0,euclidean,128000000,128,1014.0004,100,Linear,3.1626992,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,10,GreedySieve,878.9745,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,10,Sieve,1102.8494,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,10,SieveSepCenter,946.6947,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,10,RepeatedRnn,68.260025,1.0
fashion-mnist,64.0,euclidean,3840000,784,35.2861,10,Linear,30.21918,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,100,GreedySieve,764.89966,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,100,Sieve,1008.52856,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,100,SieveSepCenter,994.6704,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,100,RepeatedRnn,375.6695,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,100,Linear,948.46674,1.0
glove-25,,cosine,1183514,25,7.636208,10,GreedySieve,450.27893,1.0
glove-25,,cosine,1183514,25,7.636208,10,Sieve,627.5534,1.0
glove-25,,cosine,1183514,25,7.636208,10,SieveSepCenter,542.02765,1.0
glove-25,,cosine,1183514,25,7.636208,10,RepeatedRnn,572.84595,1.0
glove-25,,cosine,1183514,25,7.636208,10,Linear,722.3256,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,10,GreedySieve,0.29459742,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,10,Sieve,1.5824194,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,10,SieveSepCenter,1.6377146,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,10,RepeatedRnn,0.1623181,1.0
random-1000000-128,32.0,euclidean,32000000,128,275.37323,10,Linear,13.534071,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,100,GreedySieve,0.668425,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,100,Sieve,4.885388,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,100,SieveSepCenter,5.451406,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,100,RepeatedRnn,0.35967076,1.0
random-1000000-128,16.0,euclidean,16000000,128,133.26738,100,Linear,27.709833,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,100,GreedySieve,804.16394,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,100,Sieve,227.93768,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,100,SieveSepCenter,225.7389,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,100,RepeatedRnn,295.3549,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,100,Linear,237.8948,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,10,GreedySieve,989.64954,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,10,Sieve,1179.8134,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,10,SieveSepCenter,1061.471,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,10,RepeatedRnn,334.327,1.0
fashion-mnist,8.0,euclidean,480000,784,4.300076,10,Linear,245.87465,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,10,GreedySieve,422.5911,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,10,Sieve,363.05908,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,10,SieveSepCenter,284.10202,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,10,RepeatedRnn,221.2267,1.0
glove-25,256.0,cosine,302979584,25,2429.9246,10,Linear,1.9639294,1.0
glove-25,8.0,cosine,9468112,25,70.52474,10,GreedySieve,471.7675,1.0
glove-25,8.0,cosine,9468112,25,70.52474,10,Sieve,428.2612,1.0
glove-25,8.0,cosine,9468112,25,70.52474,10,SieveSepCenter,347.5316,1.0
glove-25,8.0,cosine,9468112,25,70.52474,10,RepeatedRnn,592.6994,1.0
glove-25,8.0,cosine,9468112,25,70.52474,10,Linear,62.824337,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,100,GreedySieve,784.80566,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,100,Sieve,456.99384,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,100,SieveSepCenter,450.1659,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,100,RepeatedRnn,346.6099,1.0
fashion-mnist,4.0,euclidean,240000,784,2.338916,100,Linear,481.45966,1.0
sift,64.0,euclidean,64000000,128,497.3597,100,GreedySieve,39.46593,1.0
sift,64.0,euclidean,64000000,128,497.3597,100,Sieve,57.80444,1.0
sift,64.0,euclidean,64000000,128,497.3597,100,SieveSepCenter,28.721424,1.0
sift,64.0,euclidean,64000000,128,497.3597,100,RepeatedRnn,1.7370023,1.0
sift,64.0,euclidean,64000000,128,497.3597,100,Linear,6.52679,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,100,GreedySieve,806.61365,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,100,Sieve,89.68078,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,100,SieveSepCenter,89.96502,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,100,RepeatedRnn,126.698105,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,100,Linear,59.63574,1.0
glove-25,64.0,cosine,75744896,25,580.1756,100,GreedySieve,402.25412,1.0
glove-25,64.0,cosine,75744896,25,580.1756,100,Sieve,315.77698,1.0
glove-25,64.0,cosine,75744896,25,580.1756,100,SieveSepCenter,134.08617,1.0
glove-25,64.0,cosine,75744896,25,580.1756,100,RepeatedRnn,358.57565,1.0
glove-25,64.0,cosine,75744896,25,580.1756,100,Linear,7.7769856,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,10,GreedySieve,941.6503,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,10,Sieve,1157.667,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,10,SieveSepCenter,980.6028,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,10,RepeatedRnn,128.63829,1.0
fashion-mnist,32.0,euclidean,1920000,784,17.773115,10,Linear,54.70755,1.0
sift,16.0,euclidean,16000000,128,121.413315,10,GreedySieve,46.383553,1.0
sift,16.0,euclidean,16000000,128,121.413315,10,Sieve,81.17226,1.0
sift,16.0,euclidean,16000000,128,121.413315,10,SieveSepCenter,59.441566,1.0
sift,16.0,euclidean,16000000,128,121.413315,10,RepeatedRnn,24.287876,1.0
sift,16.0,euclidean,16000000,128,121.413315,10,Linear,28.223406,1.0
sift,4.0,euclidean,4000000,128,28.638601,10,GreedySieve,42.684017,1.0
sift,4.0,euclidean,4000000,128,28.638601,10,Sieve,57.97631,1.0
sift,4.0,euclidean,4000000,128,28.638601,10,SieveSepCenter,53.104572,1.0
sift,4.0,euclidean,4000000,128,28.638601,10,RepeatedRnn,38.520985,1.0
sift,4.0,euclidean,4000000,128,28.638601,10,Linear,142.54451,1.0
glove-25,16.0,cosine,18936224,25,141.10068,10,GreedySieve,498.26245,1.0
glove-25,16.0,cosine,18936224,25,141.10068,10,Sieve,450.15723,1.0
glove-25,16.0,cosine,18936224,25,141.10068,10,SieveSepCenter,338.62726,1.0
glove-25,16.0,cosine,18936224,25,141.10068,10,RepeatedRnn,549.0731,1.0
glove-25,16.0,cosine,18936224,25,141.10068,10,Linear,30.91182,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,100,GreedySieve,1.5007533,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,100,Sieve,10.415446,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,100,SieveSepCenter,11.330845,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,100,RepeatedRnn,0.786148,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,100,Linear,57.601654,1.0
glove-25,64.0,cosine,75744896,25,580.1756,10,GreedySieve,461.06555,1.0
glove-25,64.0,cosine,75744896,25,580.1756,10,Sieve,393.76724,1.0
glove-25,64.0,cosine,75744896,25,580.1756,10,SieveSepCenter,306.39822,1.0
glove-25,64.0,cosine,75744896,25,580.1756,10,RepeatedRnn,414.02597,1.0
glove-25,64.0,cosine,75744896,25,580.1756,10,Linear,7.8642664,1.0
sift,64.0,euclidean,64000000,128,497.3597,10,GreedySieve,41.514294,1.0
sift,64.0,euclidean,64000000,128,497.3597,10,Sieve,74.343925,1.0
sift,64.0,euclidean,64000000,128,497.3597,10,SieveSepCenter,52.44838,1.0
sift,64.0,euclidean,64000000,128,497.3597,10,RepeatedRnn,1.7113762,1.0
sift,64.0,euclidean,64000000,128,497.3597,10,Linear,7.0478845,1.0
glove-25,128.0,cosine,151489792,25,1208.947,10,GreedySieve,440.75827,1.0
glove-25,128.0,cosine,151489792,25,1208.947,10,Sieve,383.01865,1.0
glove-25,128.0,cosine,151489792,25,1208.947,10,SieveSepCenter,298.31635,1.0
glove-25,128.0,cosine,151489792,25,1208.947,10,RepeatedRnn,321.4767,1.0
glove-25,128.0,cosine,151489792,25,1208.947,10,Linear,3.9257588,1.0
glove-25,2.0,cosine,2367028,25,17.347258,100,GreedySieve,315.63684,1.0
glove-25,2.0,cosine,2367028,25,17.347258,100,Sieve,205.1854,1.0
glove-25,2.0,cosine,2367028,25,17.347258,100,SieveSepCenter,261.6299,1.0
glove-25,2.0,cosine,2367028,25,17.347258,100,RepeatedRnn,301.77032,1.0
glove-25,2.0,cosine,2367028,25,17.347258,100,Linear,363.25735,1.0
sift,2.0,euclidean,2000000,128,13.916576,100,GreedySieve,37.987686,1.0
sift,2.0,euclidean,2000000,128,13.916576,100,Sieve,101.35534,1.0
sift,2.0,euclidean,2000000,128,13.916576,100,SieveSepCenter,127.67522,1.0
sift,2.0,euclidean,2000000,128,13.916576,100,RepeatedRnn,41.781235,1.0
sift,2.0,euclidean,2000000,128,13.916576,100,Linear,264.71536,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,10,GreedySieve,1.493898,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,10,Sieve,6.8760586,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,10,SieveSepCenter,7.1441584,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,10,RepeatedRnn,0.78556544,1.0
random-1000000-128,8.0,euclidean,8000000,128,66.01208,10,Linear,56.871326,1.0
sift,128.0,euclidean,128000000,128,1014.0004,10,GreedySieve,39.97387,1.0
sift,128.0,euclidean,128000000,128,1014.0004,10,Sieve,68.0055,1.0
sift,128.0,euclidean,128000000,128,1014.0004,10,SieveSepCenter,53.872578,1.0
sift,128.0,euclidean,128000000,128,1014.0004,10,RepeatedRnn,4.732844,1.0
sift,128.0,euclidean,128000000,128,1014.0004,10,Linear,3.2721012,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,10,GreedySieve,992.54517,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,10,Sieve,1141.2247,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,10,SieveSepCenter,1089.524,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,10,RepeatedRnn,454.57788,1.0
fashion-mnist,2.0,euclidean,120000,784,1.081093,10,Linear,985.3909,1.0
glove-25,8.0,cosine,9468112,25,70.52474,100,GreedySieve,350.1034,1.0
glove-25,8.0,cosine,9468112,25,70.52474,100,Sieve,102.41941,1.0
glove-25,8.0,cosine,9468112,25,70.52474,100,SieveSepCenter,109.83961,1.0
glove-25,8.0,cosine,9468112,25,70.52474,100,RepeatedRnn,344.90417,1.0
glove-25,8.0,cosine,9468112,25,70.52474,100,Linear,68.37895,1.0
sift,8.0,euclidean,8000000,128,59.290188,100,GreedySieve,38.198757,1.0
sift,8.0,euclidean,8000000,128,59.290188,100,Sieve,23.364431,1.0
sift,8.0,euclidean,8000000,128,59.290188,100,SieveSepCenter,28.778837,1.0
sift,8.0,euclidean,8000000,128,59.290188,100,RepeatedRnn,22.27176,1.0
sift,8.0,euclidean,8000000,128,59.290188,100,Linear,58.59977,1.0
fashion-mnist,64.0,euclidean,3840000,784,1409.6364138250065,10,annoy,1787.142345549277,0.677
random-1000000-128,1.0,euclidean,1000000,128,0.2136904910148587,10,faiss-flat,71.57538457598805,1.0
random-1000000-128,8.0,euclidean,8000000,128,6146.814268026006,100,hnsw,1203.2331179650753,0.10219999999999997
fashion-mnist,2.0,euclidean,120000,784,33.28649444502662,10,hnsw,13822.528103560022,0.8031818181818138
sift,1.0,euclidean,1000000,128,0.23949477699352428,10,faiss-flat,72.60982023082063,1.0
fashion-mnist,128.0,euclidean,7680000,784,2833.0360411510046,10,annoy,1659.6601516072285,0.5379999999999998
random-1000000-128,2.0,euclidean,2000000,128,38.36709470298956,100,faiss-ivf-flat,360.8413387258866,1.0
sift,2.0,euclidean,2000000,128,313.8544834714179,10,hnsw,20319.37212657308,0.5517500000000003
sift,2.0,euclidean,2000000,128,61.00181046000216,10,faiss-ivf-flat,329.9502794904425,1.0
fashion-mnist,128.0,euclidean,7680000,784,222.21833777699794,10,faiss-ivf-flat,13.265281237855596,0.9640000000000003
fashion-mnist,64.0,euclidean,3840000,784,5.3231247660005465,10,faiss-flat,3.323591183417182,1.0
sift,32.0,euclidean,32000000,128,5209.355840999429,10,hnsw,27522.66809536718,0.193
glove-25,16.0,cosine,18936224,25,1706.4548201335062,10,hnsw,31114.06161431895,0.21350000000000005
random-1000000-128,16.0,euclidean,16000000,128,10971.628109134996,100,hnsw,1177.9574982011484,0.046599999999999975
sift,32.0,euclidean,32000000,128,224.67085637699347,100,faiss-ivf-flat,19.517441111134545,0.9999000000000001
sift,32.0,euclidean,32000000,128,7.301097081013722,10,faiss-flat,2.2688232258930374,1.0
sift,4.0,euclidean,4000000,128,0.9462912459857762,10,faiss-flat,18.152236035582984,1.0
random-1000000-128,16.0,euclidean,16000000,128,1219.8406378720188,10,annoy,3174.155652968597,0.006
random-1000000-128,4.0,euclidean,4000000,128,0.8853585720062256,10,faiss-flat,18.07247983162831,1.0
sift,32.0,euclidean,32000000,128,2031.640034815966,100,annoy,913.2202202882436,0.8771
sift,16.0,euclidean,16000000,128,3.7003134269907605,100,faiss-flat,4.539231543125326,1.0
sift,1.0,euclidean,1000000,128,50.649007150990656,100,faiss-ivf-flat,680.7458231135247,1.0
fashion-mnist,4.0,euclidean,240000,784,0.36510925300535746,100,faiss-flat,53.07849442754302,1.0
fashion-mnist,64.0,euclidean,3840000,784,5.3231247660005465,100,faiss-flat,3.323763497630383,1.0
fashion-mnist,4.0,euclidean,240000,784,94.53251316100068,100,annoy,695.3508768094379,0.9704499999999985
glove-25,4.0,cosine,4734056,25,618.3323576049879,100,hnsw,5193.428415454896,0.7345999999999996
random-1000000-128,64.0,euclidean,64000000,128,310.8641733129916,100,faiss-ivf-flat,11.2281706707965,1.0
random-1000000-128,2.0,euclidean,2000000,128,0.4512262940115761,100,faiss-flat,36.142618416649455,1.0
fashion-mnist,16.0,euclidean,960000,784,89.60020986599557,10,faiss-ivf-flat,116.96014777041039,0.9910000000000003
random-1000000-128,8.0,euclidean,8000000,128,576.7880648043242,10,annoy,3371.9232048770514,0.013000000000000001
sift,2.0,euclidean,2000000,128,129.3362794270215,100,annoy,826.4641838166626,0.843224999999999
random-1000000-128,1.0,euclidean,1000000,128,0.2136904910148587,100,faiss-flat,72.22173285522742,1.0
glove-25,1.0,cosine,1183514,25,0.059497010021004826,100,faiss-flat,276.6325479000719,1.0
sift,2.0,euclidean,2000000,128,129.3362794270215,10,annoy,3800.40078575764,0.6142500000000001
glove-25,64.0,cosine,75744896,25,147.2158682520094,10,faiss-ivf-flat,37.734879245416835,0.997
sift,1.0,euclidean,1000000,128,66.42899871300324,100,annoy,843.5957483059043,0.875050000000001
glove-25,64.0,cosine,75744896,25,2360.2308557799843,10,annoy,1990.3172265045953,0.6309999999999998
random-1000000-128,16.0,euclidean,16000000,128,10971.628109134996,10,hnsw,8250.618529982883,0.008
sift,64.0,euclidean,64000000,128,14.443097449984634,10,faiss-flat,1.1353435958118097,1.0
fashion-mnist,256.0,euclidean,15360000,784,376.42179372200917,10,faiss-ivf-flat,6.650268400264889,0.9620000000000003
sift,128.0,euclidean,128000000,128,608.9715616770263,10,faiss-ivf-flat,4.78617112653821,0.9930000000000001
random-1000000-128,32.0,euclidean,32000000,128,2560.3167051642968,100,annoy,502.4757883098935,0.014200000000000008
fashion-mnist,2.0,euclidean,120000,784,53.17045692000829,10,annoy,2118.513407142721,0.9266363636363616
sift,4.0,euclidean,4000000,128,458.5655451742424,100,hnsw,4605.532924694282,0.7261500000000004
sift,128.0,euclidean,128000000,128,8188.542580915004,10,annoy,3363.965205590823,0.643
sift,2.0,euclidean,2000000,128,61.00181046000216,100,faiss-ivf-flat,310.39911006481924,1.0
fashion-mnist,256.0,euclidean,15360000,784,5762.402922766996,10,annoy,1597.263597893602,0.5919999999999997
sift,4.0,euclidean,4000000,128,0.9462912459857762,100,faiss-flat,18.139801354061653,1.0
random-1000000-128,1.0,euclidean,1000000,128,29.886908031010535,100,faiss-ivf-flat,718.4884122537599,1.0
fashion-mnist,8.0,euclidean,480000,784,69.37979309899674,100,faiss-ivf-flat,222.97134356942982,0.9995000000000003
fashion-mnist,32.0,euclidean,1920000,784,695.6979185160017,100,annoy,569.178053781339,0.9455999999999999
fashion-mnist,32.0,euclidean,1920000,784,2.6887990679970244,10,faiss-flat,6.647091826747307,1.0
fashion-mnist,32.0,euclidean,1920000,784,84.0746461910021,100,faiss-ivf-flat,57.66598041105385,0.9985999999999998
glove-25,128.0,cosine,151489792,25,222.50508051400539,10,faiss-ivf-flat,18.959590970457434,0.9980000000000001
random-1000000-128,8.0,euclidean,8000000,128,576.7880648043242,100,annoy,559.2539268020275,0.039299999999999974
glove-25,2.0,cosine,2367028,25,24.620415787008824,100,faiss-ivf-flat,1184.2034776325702,0.9999928571428571
glove-25,2.0,cosine,2367028,25,82.10772271000315,100,annoy,519.200079088232,0.9514928571428628
fashion-mnist,32.0,euclidean,1920000,784,695.6979185160017,10,annoy,1850.9426948273756,0.775
glove-25,256.0,cosine,302979584,25,13.503347276011482,100,faiss-flat,1.0865746906292713,1.0
sift,1.0,euclidean,1000000,128,66.42899871300324,10,annoy,3977.4315142346923,0.6862499999999996
sift,64.0,euclidean,64000000,128,361.68141747199115,10,faiss-ivf-flat,8.867211927642947,0.9970000000000002
glove-25,2.0,cosine,2367028,25,368.68037752300734,100,hnsw,4457.9415434866505,0.870257142857149
sift,128.0,euclidean,128000000,128,8188.542580915004,100,annoy,948.9834279763804,0.8788999999999999
sift,64.0,euclidean,64000000,128,361.68141747199115,100,faiss-ivf-flat,9.929568521920999,0.9991999999999998
fashion-mnist,128.0,euclidean,7680000,784,1130.4611485960195,100,hnsw,7539.551717953805,0.5610999999999998
sift,2.0,euclidean,2000000,128,0.49761599602061324,100,faiss-flat,36.22923158600531,1.0
sift,64.0,euclidean,64000000,128,4068.0315954960242,100,annoy,932.8892930698119,0.8701999999999999
random-1000000-128,32.0,euclidean,32000000,128,190.9686752879934,100,faiss-ivf-flat,17.47856948313137,0.9999000000000001
random-1000000-128,32.0,euclidean,32000000,128,7.050738809019094,10,faiss-flat,2.2696136756608998,1.0
glove-25,256.0,cosine,302979584,25,13.503347276011482,10,faiss-flat,1.0665556372807319,1.0
fashion-mnist,1.0,euclidean,60000,784,32.52128589298809,10,annoy,2191.849363768266,0.9497272727272765
glove-25,32.0,cosine,37872448,25,1.7405153730069287,10,faiss-flat,8.700927301013461,1.0
fashion-mnist,32.0,euclidean,1920000,784,2.6887990679970244,100,faiss-flat,6.648688561379343,1.0
fashion-mnist,128.0,euclidean,7680000,784,10.529044417999103,100,faiss-flat,1.661892703797542,1.0
sift,32.0,euclidean,32000000,128,2031.640034815966,10,annoy,3435.0581612122487,0.639
glove-25,32.0,cosine,37872448,25,1236.1461805330182,100,annoy,470.20070716579886,0.877
random-1000000-128,8.0,euclidean,8000000,128,77.26146859300206,10,faiss-ivf-flat,88.37529051599387,1.0
glove-25,64.0,cosine,75744896,25,147.2158682520094,100,faiss-ivf-flat,37.58188918560625,0.9997999999999999
sift,4.0,euclidean,4000000,128,255.8763057970209,10,annoy,3686.6055182481,0.6369999999999998
glove-25,16.0,cosine,18936224,25,1706.4548201335062,100,hnsw,7544.104098280618,0.48580000000000007
fashion-mnist,1.0,euclidean,60000,784,32.52128589298809,100,annoy,831.0243786735545,0.9807909090909134
fashion-mnist,256.0,euclidean,15360000,784,20.83321076798893,10,faiss-flat,0.8308014693448448,1.0
fashion-mnist,4.0,euclidean,240000,784,94.53251316100068,10,annoy,2043.628269798294,0.8976666666666671
sift,4.0,euclidean,4000000,128,80.42218933301046,100,faiss-ivf-flat,163.97606066875113,1.0
fashion-mnist,1.0,euclidean,60000,784,0.08553741000650916,100,faiss-flat,212.3022275181767,1.0
fashion-mnist,8.0,euclidean,480000,784,80.49894562902045,100,hnsw,4328.08153530799,0.8151666666666664
random-1000000-128,32.0,euclidean,32000000,128,190.9686752879934,10,faiss-ivf-flat,17.200932369259043,1.0
fashion-mnist,512.0,euclidean,30720000,784,710.7861572659895,100,faiss-ivf-flat,3.3764911999541702,0.9751999999999994
glove-25,32.0,cosine,37872448,25,2989.5584172344206,100,hnsw,8583.474868379848,0.44730000000000003
sift,2.0,euclidean,2000000,128,313.8544834714179,100,hnsw,3906.529164393809,0.84465
glove-25,16.0,cosine,18936224,25,616.1639212570153,100,annoy,504.01346221538284,0.9811500000000004
glove-25,4.0,cosine,4734056,25,34.45214161800686,100,faiss-ivf-flat,611.0295413572791,0.9999857142857143
fashion-mnist,64.0,euclidean,3840000,784,1409.6364138250065,100,annoy,539.4486226592597,0.8867999999999999
glove-25,8.0,cosine,9468112,25,0.44639935001032427,100,faiss-flat,34.789223960364836,1.0
fashion-mnist,2.0,euclidean,120000,784,0.18333183000504505,100,faiss-flat,106.24283931133628,1.0
sift,1.0,euclidean,1000000,128,341.56874635108676,100,hnsw,3392.3364793852666,0.9645250000000051
random-1000000-128,2.0,euclidean,2000000,128,0.4512262940115761,10,faiss-flat,36.15691897437907,1.0
fashion-mnist,8.0,euclidean,480000,784,69.37979309899674,10,faiss-ivf-flat,225.8270998241905,0.9953333333333334
glove-25,128.0,cosine,151489792,25,222.50508051400539,100,faiss-ivf-flat,18.82485504481804,0.9999000000000001
sift,2.0,euclidean,2000000,128,0.49761599602061324,10,faiss-flat,36.23682665600203,1.0
fashion-mnist,64.0,euclidean,3840000,784,138.48702546799905,100,faiss-ivf-flat,27.66956235256916,0.9956999999999995
random-1000000-128,64.0,euclidean,64000000,128,310.8641733129916,10,faiss-ivf-flat,9.939100414406022,1.0
glove-25,4.0,cosine,4734056,25,158.84921334704268,100,annoy,526.4067448738155,0.952257142857143
fashion-mnist,1.0,euclidean,60000,784,17.563781221047975,10,hnsw,13330.275401772416,0.9537272727272799
sift,1.0,euclidean,1000000,128,341.56874635108676,10,hnsw,19330.28158869694,0.781749999999998
glove-25,512.0,cosine,605959168,25,707.5407576239668,100,faiss-ivf-flat,4.798162470755906,0.9987999999999997
sift,4.0,euclidean,4000000,128,255.8763057970209,100,annoy,834.1200457324047,0.8655999999999996
glove-25,16.0,cosine,18936224,25,67.4705237460148,10,faiss-ivf-flat,150.97123839879487,1.0
sift,32.0,euclidean,32000000,128,5209.355840999429,100,hnsw,7888.342561430503,0.3935
fashion-mnist,128.0,euclidean,7680000,784,2833.0360411510046,100,annoy,501.29733139323196,0.9145999999999997
sift,1.0,euclidean,1000000,128,50.649007150990656,10,faiss-ivf-flat,697.8090184139148,1.0
glove-25,16.0,cosine,18936224,25,616.1639212570153,10,annoy,2225.6538911573166,0.885
random-1000000-128,8.0,euclidean,8000000,128,6146.814268026006,10,hnsw,8352.07747555113,0.022000000000000006
sift,128.0,euclidean,128000000,128,608.9715616770263,100,faiss-ivf-flat,5.1964091222217395,0.9988999999999999
random-1000000-128,4.0,euclidean,4000000,128,0.8853585720062256,100,faiss-flat,18.08101826214612,1.0
glove-25,512.0,cosine,605959168,25,27.082792236004025,10,faiss-flat,0.5439631097166772,1.0
fashion-mnist,2.0,euclidean,120000,784,53.17045692000829,100,annoy,760.1672512049264,0.9747545454545488
glove-25,16.0,cosine,18936224,25,67.4705237460148,100,faiss-ivf-flat,148.4737655455796,0.99995
fashion-mnist,128.0,euclidean,7680000,784,10.529044417999103,10,faiss-flat,1.661720101528566,1.0
fashion-mnist,256.0,euclidean,15360000,784,376.42179372200917,100,faiss-ivf-flat,8.316789226204486,0.9839999999999992
sift,64.0,euclidean,64000000,128,4068.0315954960242,10,annoy,3391.9157490688963,0.6779999999999998
random-1000000-128,128.0,euclidean,128000000,128,560.8531684040208,10,faiss-ivf-flat,5.105979701667734,1.0
fashion-mnist,16.0,euclidean,960000,784,135.96110761200543,100,hnsw,4948.848804941695,0.7277500000000002
fashion-mnist,4.0,euclidean,240000,784,50.51316754199797,10,hnsw,16648.524432791208,0.6805000000000003
fashion-mnist,16.0,euclidean,960000,784,135.96110761200543,10,hnsw,18717.174843363853,0.49449999999999994
random-1000000-128,16.0,euclidean,16000000,128,3.5430329070077278,100,faiss-flat,4.534493642312685,1.0
random-1000000-128,64.0,euclidean,64000000,128,13.929676766972989,10,faiss-flat,1.135463917980261,1.0
fashion-mnist,8.0,euclidean,480000,784,0.6996858719940064,10,faiss-flat,26.5772702006932,1.0
sift,4.0,euclidean,4000000,128,458.5655451742424,10,hnsw,21765.007330558747,0.3940000000000001
sift,32.0,euclidean,32000000,128,224.67085637699347,10,faiss-ivf-flat,20.90954450800284,0.9990000000000001
glove-25,64.0,cosine,75744896,25,2360.2308557799843,100,annoy,477.01930328541687,0.8029999999999998
sift,1.0,euclidean,1000000,128,0.23949477699352428,100,faiss-flat,72.60040090006875,1.0
random-1000000-128,4.0,euclidean,4000000,128,55.69623619999038,100,faiss-ivf-flat,178.79561455648096,1.0
glove-25,32.0,cosine,37872448,25,94.90629390400136,100,faiss-ivf-flat,73.80637326733064,0.9998
sift,4.0,euclidean,4000000,128,80.42218933301046,10,faiss-ivf-flat,165.17521672444175,0.9995
random-1000000-128,128.0,euclidean,128000000,128,28.28070448001381,100,faiss-flat,0.567522733001356,1.0
glove-25,128.0,cosine,151489792,25,6.857254385977285,10,faiss-flat,2.17628224818118,1.0
fashion-mnist,4.0,euclidean,240000,784,56.12080296200293,10,faiss-ivf-flat,461.01581792409644,0.996833333333333
sift,8.0,euclidean,8000000,128,509.6686208519677,100,annoy,846.5760505991631,0.8570000000000002
fashion-mnist,16.0,euclidean,960000,784,351.1342671320017,100,annoy,581.2755926631173,0.9588000000000005
fashion-mnist,1.0,euclidean,60000,784,0.08553741000650916,10,faiss-flat,212.60227849014214,1.0
glove-25,4.0,cosine,4734056,25,0.22625907399924472,10,faiss-flat,69.81257662589245,1.0
fashion-mnist,128.0,euclidean,7680000,784,222.21833777699794,100,faiss-ivf-flat,14.56828827976407,0.9940999999999997
fashion-mnist,16.0,euclidean,960000,784,89.60020986599557,100,faiss-ivf-flat,116.3773029468162,0.9990000000000002
random-1000000-128,8.0,euclidean,8000000,128,1.8222430209862068,100,faiss-flat,9.027160617009484,1.0
glove-25,32.0,cosine,37872448,25,2989.5584172344206,10,hnsw,32423.543306354633,0.17799999999999996
glove-25,8.0,cosine,9468112,25,293.5441100820317,10,annoy,2514.357234331469,0.8340000000000005
random-1000000-128,2.0,euclidean,2000000,128,136.67572868528558,10,annoy,4043.9987730496214,0.020999999999999974
random-1000000-128,4.0,euclidean,4000000,128,2766.5786111660127,10,hnsw,9120.867883651894,0.03149999999999999
fashion-mnist,512.0,euclidean,30720000,784,11851.452955485016,10,annoy,1826.3624959181184,0.5809999999999996
glove-25,2.0,cosine,2367028,25,0.11584946399671026,100,faiss-flat,138.89122015279438,1.0
fashion-mnist,512.0,euclidean,30720000,784,710.7861572659895,10,faiss-ivf-flat,3.5627117808344826,0.9490000000000003
glove-25,1.0,cosine,1183514,25,12.922189380973577,10,faiss-ivf-flat,2378.005766261315,1.0
glove-25,256.0,cosine,302979584,25,381.2942350949743,100,faiss-ivf-flat,9.151380957042287,0.9988999999999997
fashion-mnist,4.0,euclidean,240000,784,0.36510925300535746,10,faiss-flat,53.07712147654723,1.0
fashion-mnist,64.0,euclidean,3840000,784,484.08580800998607,100,hnsw,5933.094418707581,0.5179000000000001
glove-25,1.0,cosine,1183514,25,44.43341337298625,100,annoy,531.1649144453273,0.9558392857142819
fashion-mnist,512.0,euclidean,30720000,784,41.26502252501086,100,faiss-flat,0.4154748776966946,1.0
fashion-mnist,8.0,euclidean,480000,784,80.49894562902045,10,hnsw,16785.98065964505,0.5253333333333332
fashion-mnist,1.0,euclidean,60000,784,26.212659440992866,10,faiss-ivf-flat,2009.4834403651926,1.0
fashion-mnist,32.0,euclidean,1920000,784,267.410851010005,10,hnsw,15597.77794816538,0.5419999999999998
random-1000000-128,8.0,euclidean,8000000,128,77.26146859300206,100,faiss-ivf-flat,87.37762258178567,1.0
glove-25,64.0,cosine,75744896,25,3.4307562980102375,10,faiss-flat,4.362378451157913,1.0
random-1000000-128,64.0,euclidean,64000000,128,13.929676766972989,100,faiss-flat,1.135965332064813,1.0
fashion-mnist,1.0,euclidean,60000,784,26.212659440992866,100,faiss-ivf-flat,1988.8483728529652,1.0
glove-25,1.0,cosine,1183514,25,12.922189380973577,100,faiss-ivf-flat,2315.6940940258805,0.999992857142857
random-1000000-128,128.0,euclidean,128000000,128,560.8531684040208,100,faiss-ivf-flat,5.319616838350272,1.0
sift,8.0,euclidean,8000000,128,101.1580056019884,10,faiss-ivf-flat,77.18650573198497,1.0
random-1000000-128,2.0,euclidean,2000000,128,1223.7628382590192,100,hnsw,1462.9956790494011,0.1821749999999999
glove-25,4.0,cosine,4734056,25,618.3323576049879,10,hnsw,24990.630331851768,0.4432857142857139
fashion-mnist,256.0,euclidean,15360000,784,5762.402922766996,100,annoy,493.0341792222975,0.9049999999999995
random-1000000-128,1.0,euclidean,1000000,128,454.7076104779844,10,hnsw,11713.738178318483,0.059750000000000275
random-1000000-128,16.0,euclidean,16000000,128,1219.8406378720188,100,annoy,520.6116160676821,0.026699999999999995
sift,128.0,euclidean,128000000,128,28.691336627991404,10,faiss-flat,0.5658456787977668,1.0
sift,16.0,euclidean,16000000,128,138.7481208180252,10,faiss-ivf-flat,39.80936626906274,1.0
sift,8.0,euclidean,8000000,128,666.5688612908107,10,hnsw,24796.52787320282,0.29799999999999993
random-1000000-128,1.0,euclidean,1000000,128,67.75917376353695,100,annoy,658.5506226099219,0.12149999999999991
sift,16.0,euclidean,16000000,128,138.7481208180252,100,faiss-ivf-flat,42.79513063177739,0.9998999999999999
random-1000000-128,1.0,euclidean,1000000,128,454.7076104779844,100,hnsw,1706.539311736723,0.2291624999999998
random-1000000-128,2.0,euclidean,2000000,128,136.67572868528558,100,annoy,633.7963340486549,0.08474999999999998
random-1000000-128,1.0,euclidean,1000000,128,29.886908031010535,10,faiss-ivf-flat,733.8214580021637,0.999875
sift,32.0,euclidean,32000000,128,7.301097081013722,100,faiss-flat,2.268582263681972,1.0
sift,16.0,euclidean,16000000,128,1004.6604061810067,100,annoy,878.7278398668097,0.8632000000000004
fashion-mnist,64.0,euclidean,3840000,784,484.08580800998607,10,hnsw,14997.276942546712,0.3779999999999999
glove-25,2.0,cosine,2367028,25,0.11584946399671026,10,faiss-flat,139.41371748578987,1.0
random-1000000-128,16.0,euclidean,16000000,128,3.5430329070077278,10,faiss-flat,4.531255076445109,1.0
fashion-mnist,2.0,euclidean,120000,784,49.697546317998786,100,faiss-ivf-flat,932.2696319534134,0.9999909090909092
glove-25,8.0,cosine,9468112,25,996.1116379179875,100,hnsw,6121.093317181554,0.6069000000000002
sift,16.0,euclidean,16000000,128,1004.6604061810067,10,annoy,3498.8932711480315,0.69
fashion-mnist,4.0,euclidean,240000,784,50.51316754199797,100,hnsw,4000.511860588034,0.9143666666666682
glove-25,2.0,cosine,2367028,25,368.68037752300734,10,hnsw,23792.68974754797,0.6074285714285701
sift,8.0,euclidean,8000000,128,101.1580056019884,100,faiss-ivf-flat,79.02482715280578,0.9999000000000001
fashion-mnist,512.0,euclidean,30720000,784,11851.452955485016,100,annoy,562.3772066350034,0.9067999999999995
sift,8.0,euclidean,8000000,128,509.6686208519677,10,annoy,3582.09935116913,0.71
glove-25,128.0,cosine,151489792,25,6.857254385977285,100,faiss-flat,2.1723923361150717,1.0
random-1000000-128,4.0,euclidean,4000000,128,55.69623619999038,10,faiss-ivf-flat,189.80200234813358,1.0
glove-25,512.0,cosine,605959168,25,27.082792236004025,100,faiss-flat,0.5439442274283719,1.0
glove-25,8.0,cosine,9468112,25,47.041331910993904,10,faiss-ivf-flat,302.68262404352896,1.0
random-1000000-128,16.0,euclidean,16000000,128,116.50074077901081,10,faiss-ivf-flat,43.61347301974946,1.0
glove-25,1.0,cosine,1183514,25,44.43341337298625,10,annoy,2829.3383118592574,0.8353571428571486
fashion-mnist,256.0,euclidean,15360000,784,20.83321076798893,100,faiss-flat,0.8310298504930391,1.0
fashion-mnist,8.0,euclidean,480000,784,179.2268434580037,10,annoy,1925.592808554596,0.8573333333333337
sift,8.0,euclidean,8000000,128,666.5688612908107,100,hnsw,5661.148918592664,0.5978999999999999
fashion-mnist,64.0,euclidean,3840000,784,138.48702546799905,10,faiss-ivf-flat,26.06838213302654,0.9680000000000005
glove-25,2.0,cosine,2367028,25,24.620415787008824,10,faiss-ivf-flat,1188.3984481170876,1.0
fashion-mnist,32.0,euclidean,1920000,784,267.410851010005,100,hnsw,4887.718576116606,0.7231000000000003
random-1000000-128,2.0,euclidean,2000000,128,38.36709470298956,10,faiss-ivf-flat,358.08325449545686,1.0
fashion-mnist,2.0,euclidean,120000,784,33.28649444502662,100,hnsw,3091.219478998881,0.973381818181826
random-1000000-128,32.0,euclidean,32000000,128,7.050738809019094,100,faiss-flat,2.2402024632974693,1.0
glove-25,32.0,cosine,37872448,25,1.7405153730069287,100,faiss-flat,8.69534514202781,1.0
glove-25,16.0,cosine,18936224,25,0.8799427500052843,100,faiss-flat,17.401145764011904,1.0
glove-25,8.0,cosine,9468112,25,996.1116379179875,10,hnsw,27843.054881535263,0.2944999999999999
random-1000000-128,4.0,euclidean,4000000,128,272.05048889483794,100,annoy,602.2218525648639,0.05589999999999996
glove-25,8.0,cosine,9468112,25,293.5441100820317,100,annoy,533.9180127874079,0.9521999999999997
glove-25,8.0,cosine,9468112,25,0.44639935001032427,10,faiss-flat,34.87846594794052,1.0
fashion-mnist,16.0,euclidean,960000,784,1.359935503001907,10,faiss-flat,13.292248998797975,1.0
glove-25,8.0,cosine,9468112,25,47.041331910993904,100,faiss-ivf-flat,301.8590659545877,0.9999750000000001
sift,128.0,euclidean,128000000,128,28.691336627991404,100,faiss-flat,0.5659184638933716,1.0
glove-25,512.0,cosine,605959168,25,707.5407576239668,10,faiss-ivf-flat,4.499168303630397,0.9960000000000001
glove-25,4.0,cosine,4734056,25,0.22625907399924472,100,faiss-flat,69.37519131319505,1.0
glove-25,4.0,cosine,4734056,25,158.84921334704268,10,annoy,2609.474332673409,0.8391428571428584
fashion-mnist,4.0,euclidean,240000,784,56.12080296200293,100,faiss-ivf-flat,450.9968393940238,0.9999833333333333
sift,16.0,euclidean,16000000,128,3067.307099927032,100,hnsw,6796.772285571351,0.43209999999999993
sift,8.0,euclidean,8000000,128,1.9221540839935187,100,faiss-flat,9.072669041589313,1.0
glove-25,16.0,cosine,18936224,25,0.8799427500052843,10,faiss-flat,17.43747269368153,1.0
fashion-mnist,16.0,euclidean,960000,784,351.1342671320017,10,annoy,1841.862831151386,0.8615000000000004
fashion-mnist,2.0,euclidean,120000,784,0.18333183000504505,10,faiss-flat,106.37215344331803,1.0
glove-25,1.0,cosine,1183514,25,0.059497010021004826,10,faiss-flat,278.1756556764491,1.0
glove-25,64.0,cosine,75744896,25,3.4307562980102375,100,faiss-flat,4.354901062060406,1.0
random-1000000-128,1.0,euclidean,1000000,128,67.75917376353695,10,annoy,4283.181877137848,0.02837500000000005
glove-25,4.0,cosine,4734056,25,34.45214161800686,10,faiss-ivf-flat,619.2412281882876,1.0
glove-25,1.0,cosine,1183514,25,188.21150233401568,100,hnsw,3882.6811354052097,0.9647821428571375
random-1000000-128,4.0,euclidean,4000000,128,2766.5786111660127,100,hnsw,1317.4274273865135,0.1388500000000001
sift,16.0,euclidean,16000000,128,3067.307099927032,10,hnsw,26760.716730658773,0.21
glove-25,2.0,cosine,2367028,25,82.10772271000315,10,annoy,2701.804454131043,0.832428571428566
fashion-mnist,8.0,euclidean,480000,784,179.2268434580037,100,annoy,631.5206264800311,0.9656999999999998
random-1000000-128,8.0,euclidean,8000000,128,1.8222430209862068,10,faiss-flat,9.036363227539585,1.0
fashion-mnist,512.0,euclidean,30720000,784,41.26502252501086,10,faiss-flat,0.4155440328555756,1.0
glove-25,256.0,cosine,302979584,25,381.2942350949743,10,faiss-ivf-flat,9.471648127426308,0.998
fashion-mnist,2.0,euclidean,120000,784,49.697546317998786,10,faiss-ivf-flat,939.1690250303774,0.999909090909091
sift,8.0,euclidean,8000000,128,1.9221540839935187,10,faiss-flat,9.077251230953424,1.0
random-1000000-128,32.0,euclidean,32000000,128,2560.3167051642968,10,annoy,3013.9696864682223,0.006999999999999999
sift,16.0,euclidean,16000000,128,3.7003134269907605,10,faiss-flat,4.5392036934655104,1.0
sift,64.0,euclidean,64000000,128,14.443097449984634,100,faiss-flat,1.1351607472564926,1.0
random-1000000-128,16.0,euclidean,16000000,128,116.50074077901081,100,faiss-ivf-flat,43.77035643997484,1.0
fashion-mnist,128.0,euclidean,7680000,784,1130.4611485960195,10,hnsw,14866.01944209977,0.3570000000000001
random-1000000-128,2.0,euclidean,2000000,128,1223.7628382590192,10,hnsw,10061.864184666825,0.0475
random-1000000-128,4.0,euclidean,4000000,128,272.05048889483794,10,annoy,3639.3373414818284,0.014000000000000005
fashion-mnist,16.0,euclidean,960000,784,1.359935503001907,100,faiss-flat,13.288138114846822,1.0
glove-25,32.0,cosine,37872448,25,1236.1461805330182,10,annoy,2008.53689918454,0.7639999999999999
fashion-mnist,8.0,euclidean,480000,784,0.6996858719940064,100,faiss-flat,26.597278058746777,1.0
glove-25,32.0,cosine,37872448,25,94.90629390400136,10,faiss-ivf-flat,74.01573442000246,0.9990000000000001
random-1000000-128,128.0,euclidean,128000000,128,28.28070448001381,10,faiss-flat,0.5674280128091198,1.0
fashion-mnist,32.0,euclidean,1920000,784,84.0746461910021,10,faiss-ivf-flat,59.147867695297975,0.9850000000000003
glove-25,1.0,cosine,1183514,25,188.21150233401568,10,hnsw,22755.175231508547,0.8008571428571502
fashion-mnist,1.0,euclidean,60000,784,17.563781221047975,100,hnsw,2971.0533850946167,0.9971045454545451


==> scaling-results_fashion_mnist.csv <==
dataset,scale,metric,cardinality,dimensionality,index_build_time,tuning_time,k,algorithm,throughput,recall

fashion-mnist,1.0,euclidean,60000,784,0.2642102929967223,25.948449147996143,10,faiss-ivf-flat,2009.4834403651926,1.0
fashion-mnist,1.0,euclidean,60000,784,0.08553741000650916,0.0,10,faiss-flat,212.60227849014214,1.0
fashion-mnist,1.0,euclidean,60000,784,4.092495836986927,28.428790056001162,10,annoy,2191.849363768266,0.9497272727272765
fashion-mnist,,euclidean,60000,784,0.5642963,0.0,10,SieveSepCenter,2135.6636,1.0

fashion-mnist,2.0,euclidean,120000,784,0.5368499920004979,49.16069632599829,10,faiss-ivf-flat,939.1690250303774,0.999909090909091
fashion-mnist,2.0,euclidean,120000,784,0.18333183000504505,0.0,10,faiss-flat,106.37215344331803,1.0
fashion-mnist,2.0,euclidean,120000,784,8.630566487001488,44.5398904330068,10,annoy,2118.513407142721,0.9266363636363616
fashion-mnist,2.0,euclidean,120000,784,1.081093,0.0,10,SieveSepCenter,1089.524,1.0

fashion-mnist,4.0,euclidean,240000,784,0.36510925300535746,0.0,10,faiss-flat,53.07712147654723,1.0
fashion-mnist,4.0,euclidean,240000,784,1.063555268003256,55.05724769399967,10,faiss-ivf-flat,461.01581792409644,0.996833333333333
fashion-mnist,4.0,euclidean,240000,784,17.83175687699986,76.70075628400082,10,annoy,2043.628269798294,0.8976666666666671
fashion-mnist,4.0,euclidean,240000,784,2.338916,0.0,10,GreedySieve,982.1171,1.0

fashion-mnist,8.0,euclidean,480000,784,0.6996858719940064,0.0,10,faiss-flat,26.5772702006932,1.0
fashion-mnist,8.0,euclidean,480000,784,2.169186148996232,67.21060695000051,10,faiss-ivf-flat,225.8270998241905,0.9953333333333334
fashion-mnist,8.0,euclidean,480000,784,36.43917550200422,142.7876679559995,10,annoy,1925.592808554596,0.8573333333333337
fashion-mnist,8.0,euclidean,480000,784,4.300076,0.0,10,SieveSepCenter,1061.471,1.0

fashion-mnist,16.0,euclidean,960000,784,1.359935503001907,0.0,10,faiss-flat,13.292248998797975,1.0
fashion-mnist,16.0,euclidean,960000,784,76.00162081500457,275.1326463169971,10,annoy,1841.862831151386,0.8615000000000004
fashion-mnist,16.0,euclidean,960000,784,4.321609869992244,85.27859999600332,10,faiss-ivf-flat,116.96014777041039,0.9910000000000003
fashion-mnist,16.0,euclidean,960000,784,9.074416,0.0,10,SieveSepCenter,1038.9017,1.0


fashion-mnist,32.0,euclidean,1920000,784,8.727249069008394,75.34739712199371,10,faiss-ivf-flat,59.147867695297975,0.9850000000000003
fashion-mnist,32.0,euclidean,1920000,784,2.6887990679970244,0.0,10,faiss-flat,6.647091826747307,1.0
fashion-mnist,32.0,euclidean,1920000,784,154.4499710270029,541.2479474889988,10,annoy,1850.9426948273756,0.775
fashion-mnist,32.0,euclidean,1920000,784,17.773115,0.0,10,SieveSepCenter,980.6028,1.0

fashion-mnist,64.0,euclidean,3840000,784,17.41192228499858,121.07510318300046,10,faiss-ivf-flat,26.06838213302654,0.9680000000000005
fashion-mnist,64.0,euclidean,3840000,784,5.3231247660005465,0.0,10,faiss-flat,3.323591183417182,1.0
fashion-mnist,64.0,euclidean,3840000,784,317.90301983000245,1091.733393995004,10,annoy,1787.142345549277,0.677
fashion-mnist,64.0,euclidean,3840000,784,35.2861,0.0,10,SieveSepCenter,946.6947,1.0

fashion-mnist,128.0,euclidean,7680000,784,10.529044417999103,0.0,10,faiss-flat,1.661720101528566,1.0
fashion-mnist,128.0,euclidean,7680000,784,34.8205140499922,187.39782372700574,10,faiss-ivf-flat,13.265281237855596,0.9640000000000003
fashion-mnist,128.0,euclidean,7680000,784,649.9127309300093,2183.1233102209953,10,annoy,1659.6601516072285,0.5379999999999998
fashion-mnist,128.0,euclidean,7680000,784,78.80216,0.0,10,SieveSepCenter,876.4436,1.0

fashion-mnist,256.0,euclidean,15360000,784,20.83321076798893,0.0,10,faiss-flat,0.8308014693448448,1.0
fashion-mnist,256.0,euclidean,15360000,784,69.88910733300145,306.5326863890077,10,faiss-ivf-flat,6.650268400264889,0.9620000000000003
fashion-mnist,256.0,euclidean,15360000,784,1333.1305041860032,4429.272418580993,10,annoy,1597.263597893602,0.5919999999999997
fashion-mnist,256.0,euclidean,15360000,784,150.60301,0.0,10,SieveSepCenter,887.8637,1.0


fashion-mnist,512.0,euclidean,30720000,784,41.26502252501086,0.0,10,faiss-flat,0.4155440328555756,1.0
fashion-mnist,512.0,euclidean,30720000,784,138.06867598398821,572.7174812820012,10,faiss-ivf-flat,3.5627117808344826,0.9490000000000003
fashion-mnist,512.0,euclidean,30720000,784,2801.201595131017,9050.251360354,10,annoy,1826.3624959181184,0.5809999999999996
fashion-mnist,512.0,euclidean,30720000,784,326.1219,0.0,10,GreedySieve,826.7318,1.0













